The geometry of the hot corona in MCG-05-23-16 constrained by X-ray polarimetry

We report on the second observation of the radio-quiet active galactic nucleus (AGN) MCG-05-23-16 performed with the Imaging X-ray Polarimetry Explorer (IXPE). The observation started on 2022 November 6 for a net observing time of 640 ks, and was partly simultaneous with NuSTAR (86 ks). After combining these data with those obtained in the first IXPE pointing on May 2022 (simultaneous with XMM-Newton and NuSTAR) we find a 2-8 keV polarization degree $\Pi$ = 1.6 $\pm$ 0.7 (at 68 per cent confidence level), which corresponds to an upper limit $\Pi$ = 3.2 per cent (at 99 per cent confidence level). We then compare the polarization results with Monte Carlo simulations obtained with the MONK code, with which different coronal geometries have been explored (spherical lamppost, conical, slab and wedge). Furthermore, the allowed range of inclination angles is found for each geometry. If the best fit inclination value from a spectroscopic analysis is considered, a cone-shaped corona along the disc axis is disfavoured.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> X-ray polarimetry of MCG-05-23-16/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
